Beyond the C: Retargetable Decompilation using Neural Machine Translation

The problem of reversing the compilation process, decompilation, is an important tool in reverse engineering of computer software. Recently, researchers have proposed using techniques from neural machine translation to automate the process in decompilation. Although such techniques hold the promise of targeting a wider range of source and assembly languages, to date they have primarily targeted C code. In this paper we argue that existing neural decompilers have achieved higher accuracy at the cost of requiring language-specific domain knowledge such as tokenizers and parsers to build an abstract syntax tree (AST) for the source language, which increases the overhead of supporting new languages. We explore a different tradeoff that, to the extent possible, treats the assembly and source languages as plain text, and show that this allows us to build a decompiler that is easily retargetable to new languages. We evaluate our prototype decompiler, Beyond The C (BTC), on Go, Fortran, OCaml, and C, and examine the impact of parameters such as tokenization and training data selection on the quality of decompilation, finding that it achieves comparable decompilation results to prior work in neural decompilation with significantly less domain knowledge. We will release our training data, trained decompilation models, and code to help encourage future research into language-agnostic decompilation.

==> CD_test.csv <==
Wall time,Step,Value
1634077015.5286133,606,5.254000186920166
1634077179.398431,1212,4.310999870300293
1634077343.3320165,1818,3.947999954223633
1634077507.3394823,2424,3.697999954223633
1634077671.6010058,3030,3.4809999465942383
1634077835.7974482,3636,3.311000108718872
1634078000.2403562,4242,3.1519999504089355
1634078164.475847,4848,3.0199999809265137
1634078328.6291595,5454,2.8970000743865967
1634078492.6871147,6060,2.7990000247955322
1634078657.209338,6666,2.7109999656677246
1634078821.1028502,7272,2.6419999599456787
1634078985.087009,7878,2.5880000591278076
1634079149.2328777,8484,2.5239999294281006
1634079313.7654834,9090,2.4709999561309814
1634079478.3638186,9696,2.4230000972747803
1634079642.9181745,10302,2.381999969482422
1634079807.6472468,10908,2.3529999256134033
1634079972.3183758,11514,2.315000057220459
1634080136.979338,12120,2.2690000534057617
1634080301.712948,12726,2.255000114440918
1634080466.717343,13332,2.2249999046325684
1634080631.1557975,13938,2.194000005722046
1634080795.7211864,14544,2.1740000247955322
1634080960.2777529,15150,2.1519999504089355
1634081124.8002486,15756,2.130000114440918
1634081289.3405366,16362,2.109999895095825
1634081453.879992,16968,2.0969998836517334
1634081618.612417,17574,2.078000068664551
1634081783.3352034,18180,2.069999933242798
1634081948.2950752,18786,2.059999942779541
1634082113.0960345,19392,2.0490000247955322
1634082277.705355,19998,2.0260000228881836
1634082442.5177443,20604,2.013000011444092
1634082607.1498992,21210,2.007999897003174
1634082771.923342,21816,2.002000093460083
1634082936.58964,22422,1.996999979019165
1634083101.3135252,23028,1.9930000305175781
1634083266.1534886,23634,2.0
1634083430.8311129,24240,1.9780000448226929
1634083595.7804883,24846,1.9859999418258667
1634083760.0724194,25452,1.9769999980926514
1634083924.772665,26058,1.9809999465942383
1634084089.0069704,26664,1.9800000190734863
1634084253.2946644,27270,1.9839999675750732
1634084417.4093533,27876,1.996000051498413
1634084581.5071,28482,2.002000093460083
1634084745.6135402,29088,1.99399995803833
1634084909.6161265,29694,1.99399995803833
1634085073.8284793,30300,2.003999948501587
1634085238.009644,30906,2.010999917984009
1634085402.367629,31512,2.0199999809265137
1634085566.4787233,32118,2.0280001163482666
1634085730.6470273,32724,2.052999973297119
1634085894.7150555,33330,2.055999994277954
1634086058.842638,33936,2.065999984741211
1634086223.098894,34542,2.0850000381469727
1634086387.1963754,35148,2.0810000896453857
1634086551.3429854,35754,2.1019999980926514
1634086715.4063566,36360,2.121999979019165
1634086879.545714,36966,2.121999979019165
1634087043.8156817,37572,2.1440000534057617
1634087207.8574193,38178,2.1640000343322754
1634087371.8933876,38784,2.1589999198913574
1634087535.7974603,39390,2.187999963760376
1634087699.692522,39996,2.193000078201294
1634087863.8498733,40602,2.196000099182129
1634088027.893436,41208,2.2320001125335693
1634088191.8614347,41814,2.2330000400543213
1634088355.5367131,42420,2.260999917984009
1634088519.0383682,43026,2.2730000019073486
1634088682.6035569,43632,2.2880001068115234
1634088846.7566504,44238,2.2960000038146973
1634089010.859383,44844,2.315000057220459
1634089175.0164635,45450,2.3269999027252197
1634089339.1015081,46056,2.3320000171661377
1634089503.093444,46662,2.3550000190734863
1634089667.0926907,47268,2.385999917984009
1634089831.280313,47874,2.380000114440918
1634089995.2330081,48480,2.4019999504089355
1634090159.14987,49086,2.428999900817871
1634090323.0614724,49692,2.438999891281128
1634090486.91825,50298,2.4619998931884766
1634090650.9841702,50904,2.4679999351501465
1634090815.1365473,51510,2.492000102996826
1634090979.5973468,52116,2.500999927520752
1634091143.4606252,52722,2.505000114440918


==> CD_train.csv <==
Wall time,Step,Value
1634077017.4925318,606,7.045000076293945
1634077181.4297037,1212,4.64300012588501
1634077345.4282565,1818,4.050000190734863
1634077509.5601232,2424,3.7320001125335693
1634077673.7700424,3030,3.490000009536743
1634077838.2148626,3636,3.2880001068115234
1634078002.3939455,4242,3.114000082015991
1634078166.621848,4848,2.9519999027252197
1634078330.6919177,5454,2.809000015258789
1634078495.183446,6060,2.691999912261963
1634078659.12259,6666,2.5850000381469727
1634078823.0889838,7272,2.493000030517578
1634078987.163281,7878,2.4100000858306885
1634079151.3275542,8484,2.3350000381469727
1634079315.8044052,9090,2.2639999389648438
1634079480.3614032,9696,2.1989998817443848
1634079645.055995,10302,2.1389999389648438
1634079809.7530277,10908,2.0799999237060547
1634079974.3218446,11514,2.0269999504089355
1634080139.0791264,12120,1.9769999980926514
1634080304.071663,12726,1.9259999990463257
1634080468.6844769,13332,1.878999948501587
1634080633.1574507,13938,1.8350000381469727
1634080797.7567883,14544,1.7890000343322754
1634080962.3108764,15150,1.746999979019165
1634081126.8796854,15756,1.7070000171661377
1634081291.3539128,16362,1.6679999828338623
1634081456.081552,16968,1.628000020980835
1634081620.782393,17574,1.5889999866485596
1634081785.6820524,18180,1.5540000200271606
1634081950.487661,18786,1.5160000324249268
1634082115.2574515,19392,1.4809999465942383
1634082279.9706562,19998,1.4470000267028809
1634082444.5866199,20604,1.4140000343322754
1634082609.4355202,21210,1.378000020980835
1634082774.0817575,21816,1.343999981880188
1634082938.7892022,22422,1.312999963760376
1634083103.5034757,23028,1.2790000438690186
1634083268.3177629,23634,1.2489999532699585
1634083433.3181946,24240,1.218999981880188
1634083597.6199753,24846,1.187999963760376
1634083762.198025,25452,1.159000039100647
1634083926.499535,26058,1.128999948501587
1634084090.801606,26664,1.1019999980926514
1634084254.9575565,27270,1.0729999542236328
1634084419.003615,27876,1.0460000038146973
1634084583.176341,28482,1.0199999809265137
1634084747.3059897,29088,0.9909999966621399
1634084911.1861897,29694,0.9660000205039978
1634085075.5407226,30300,0.9390000104904175
1634085239.7305908,30906,0.9150000214576721
1634085404.0028634,31512,0.8899999856948853
1634085568.158644,32118,0.8659999966621399
1634085732.3184776,32724,0.8399999737739563
1634085896.3944135,33330,0.8180000185966492
1634086060.5498583,33936,0.7950000166893005
1634086224.7747965,34542,0.7770000100135803
1634086388.836271,35148,0.7519999742507935
1634086552.9847627,35754,0.7319999933242798
1634086717.1095512,36360,0.7120000123977661
1634086881.3249538,36966,0.6949999928474426
1634087045.520567,37572,0.6729999780654907
1634087209.5087702,38178,0.6549999713897705
1634087373.489539,38784,0.6359999775886536
1634087537.4587584,39390,0.6179999709129333
1634087701.4051695,39996,0.597000002861023
1634087865.5636146,40602,0.5839999914169312
1634088029.560503,41208,0.5669999718666077
1634088193.4839687,41814,0.550000011920929
1634088357.0914278,42420,0.5360000133514404
1634088520.6210058,43026,0.5199999809265137
1634088684.5539107,43632,0.503000020980835
1634088848.5806184,44238,0.4909999966621399
1634089012.7324553,44844,0.4779999852180481
1634089176.70687,45450,0.4620000123977661
1634089340.748904,46056,0.45100000500679016
1634089504.7415485,46662,0.43700000643730164
1634089668.8790405,47268,0.42500001192092896
1634089832.8511722,47874,0.41499999165534973
1634089996.8644123,48480,0.39899998903274536
1634090160.7307703,49086,0.3930000066757202
1634090324.685715,49692,0.3799999952316284
1634090488.672232,50298,0.3700000047683716
1634090652.7787142,50904,0.3619999885559082
1634090817.1582005,51510,0.3479999899864197
1634090981.1937876,52116,0.335999995470047
1634091145.2830157,52722,0.33000001311302185


==> CL_test.csv <==
Wall time,Step,Value
1639048764.3670008,21897,5.034999847412109
1639060586.5536864,43794,3.809000015258789
1639072416.100072,65691,3.0190000534057617
1639805121.9416869,153277,2.2669999599456787
1639855588.3231943,240863,1.784000039100647
1639913230.1982706,328449,1.503999948501587
1639970805.0262306,416035,1.3109999895095825
1640028408.517026,503621,1.1729999780654907
1640061464.4674118,591207,1.062999963760376
1640107657.1464958,678793,0.9789999723434448
1640140968.5586963,766379,0.9079999923706055
1640186884.755327,853965,0.8510000109672546
1640219968.8535938,941551,0.8019999861717224
1640266169.8322334,1029137,0.7670000195503235
1640299277.4997718,1116723,0.7289999723434448
1640345417.0739615,1204309,0.7039999961853027
1640410433.1551907,1291895,0.6710000038146973
1640467829.5001187,1379481,0.6549999713897705
1640538060.0831556,1467067,0.6370000243186951
1640588753.6501725,1554653,0.6190000176429749
1640654442.3699644,1642239,0.5989999771118164
1640820660.2005935,1729825,0.5899999737739563


==> CL_train.csv <==
Wall time,Step,Value
1639048770.7486167,21897,6.494999885559082
1639060593.124862,43794,4.400000095367432
1639072422.8680997,65691,3.3940000534057617
1639805127.6518981,153277,2.690000057220459
1639855594.3411689,240863,2.0190000534057617
1639913235.8380475,328449,1.6349999904632568
1639970811.0829394,416035,1.3860000371932983
1640028414.0704386,503621,1.2089999914169312
1640061470.133451,591207,1.0740000009536743
1640107663.2696726,678793,0.9679999947547913
1640140975.3083808,766379,0.8799999952316284
1640186890.4853637,853965,0.8080000281333923
1640219974.330663,941551,0.7480000257492065
1640266175.478734,1029137,0.6959999799728394
1640299289.449346,1116723,0.6510000228881836
1640345422.8998013,1204309,0.6119999885559082
1640410438.6987414,1291895,0.578000009059906
1640467835.0383992,1379481,0.5479999780654907
1640538065.78351,1467067,0.5210000276565552
1640588759.4897387,1554653,0.4970000088214874
1640654448.0193355,1642239,0.4749999940395355
1640820666.8699563,1729825,0.45500001311302185


==> CS_test2.csv <==
Wall time,Step,Value
1636951760.224909,43237,4.118000030517578
1636963078.2098105,86474,3.0789999961853027
1636974430.001909,129711,2.5380001068115234
1636985787.973688,172948,2.177999973297119
1637020719.168209,216185,1.9500000476837158
1637032017.3229935,259422,1.7719999551773071
1637043347.7302196,302659,1.6490000486373901
1637054615.6518567,345896,1.5390000343322754
1637065911.5817733,389133,1.4479999542236328
1638208246.321529,432370,1.378000020980835
1638219626.431056,475607,1.3170000314712524
1638230935.0842204,518844,1.2619999647140503
1638391044.4567354,562081,1.215000033378601
1638402306.8318274,605318,1.1720000505447388
1638413530.8481371,648555,1.1349999904632568
1638472662.2909827,691792,1.097000002861023
1638483982.8210435,735029,1.069000005722046
1638495286.2448575,778266,1.0399999618530273
1638506617.9624038,821503,1.0169999599456787
1638518059.5207863,864740,0.9900000095367432
1640239354.2057996,952326,1.0180000066757202
1640253865.1997445,1039912,0.9850000143051147
1640268374.6689456,1127498,0.9679999947547913
1640282903.7222478,1215084,0.9459999799728394
1640297441.706922,1302670,0.921999990940094
1640485286.324311,1390256,0.9039999842643738
1640498165.7994864,1477842,0.8870000243186951
1640565308.6795309,1565428,0.8619999885559082
1640579872.6852145,1653014,0.8510000109672546
1640594485.6183815,1740600,0.8339999914169312


==> CS_train2.csv <==
Wall time,Step,Value
1636951762.5657089,43237,5.505000114440918
1636963080.6308181,86474,3.562999963760376
1636974432.295457,129711,2.803999900817871
1636985790.3931994,172948,2.3580000400543213
1637020721.2449808,216185,2.063999891281128
1637032019.4747353,259422,1.8559999465942383
1637043349.7258189,302659,1.7000000476837158
1637054617.8576894,345896,1.5759999752044678
1637065913.5693352,389133,1.475000023841858
1638208248.6663067,432370,1.3890000581741333
1638219628.7080007,475607,1.3170000314712524
1638230937.1554105,518844,1.253000020980835
1638391046.595921,562081,1.1970000267028809
1638402308.979452,605318,1.1469999551773071
1638413532.8203952,648555,1.1030000448226929
1638472664.4008133,691792,1.062999963760376
1638483984.9102197,735029,1.0260000228881836
1638495288.2999625,778266,0.9919999837875366
1638506620.1337643,821503,0.9620000123977661
1638518061.8667903,864740,0.9340000152587891
1640239356.0671365,952326,0.9580000042915344
1640253867.386111,1039912,0.9330000281333923
1640268376.8382795,1127498,0.9039999842643738
1640282906.0874789,1215084,0.878000020980835
1640297443.7939982,1302670,0.8529999852180481
1640485288.3355334,1390256,0.8299999833106995
1640498167.9637644,1477842,0.8090000152587891
1640565310.747321,1565428,0.7900000214576721
1640579874.790904,1653014,0.7710000276565552
1640594487.6128676,1740600,0.7540000081062317


==> OD_test.csv <==
Wall time,Step,Value
1633042364.6866174,1434,6.241000175476074
1633042699.3929505,2868,5.349999904632568
1633043034.0211549,4302,4.88100004196167
1633043369.0657263,5736,4.557000160217285
1633043703.952987,7170,4.323999881744385
1633044038.5420022,8604,4.120999813079834
1633044373.7428334,10038,3.9519999027252197
1633044708.2857451,11472,3.819000005722046
1633045042.6212506,12906,3.680000066757202
1633045377.2011523,14340,3.561000108718872
1633045711.7647202,15774,3.4570000171661377
1633046046.4943364,17208,3.3550000190734863
1633046381.205459,18642,3.2739999294281006
1633046715.9745812,20076,3.190999984741211
1633047050.5191104,21510,3.111999988555908
1633047385.093813,22944,3.049999952316284
1633047719.8841882,24378,2.99399995803833
1633048054.450514,25812,2.934999942779541
1633048388.7918003,27246,2.8980000019073486
1633048722.6580074,28680,2.8499999046325684
1633049056.8509343,30114,2.7929999828338623
1633049391.5575964,31548,2.760999917984009
1633049726.6009686,32982,2.7139999866485596
1633050060.9170082,34416,2.683000087738037
1633050396.001117,35850,2.6649999618530273
1633050730.1999931,37284,2.63700008392334
1633051065.4658778,38718,2.611999988555908
1633051401.7649202,40152,2.5969998836517334
1633051736.7050662,41586,2.5820000171661377
1633052071.4517865,43020,2.5799999237060547
1633052406.3817317,44454,2.572999954223633
1633052741.4839706,45888,2.561000108718872
1633053076.8707685,47322,2.5409998893737793
1633053412.231748,48756,2.546999931335449
1633053746.9761724,50190,2.5439999103546143
1633054081.8738828,51624,2.5429999828338623
1633054416.433957,53058,2.5429999828338623
1633054751.1257923,54492,2.5429999828338623
1633055085.6302142,55926,2.5399999618530273
1633055420.524312,57360,2.5450000762939453
1633055754.7921596,58794,2.549999952316284
1633056089.0143435,60228,2.552999973297119
1633056423.0125325,61662,2.572999954223633
1633056757.093224,63096,2.563999891281128
1633057091.203049,64530,2.5859999656677246
1633057425.454976,65964,2.5769999027252197
1633057759.68756,67398,2.5859999656677246
1633058094.2057037,68832,2.6070001125335693
1633058428.715216,70266,2.6040000915527344
1633058763.2893012,71700,2.6110000610351562


==> OD_train.csv <==
Wall time,Step,Value
1633042367.6465025,1434,8.199999809265137
1633042702.0757551,2868,6.473999977111816
1633043036.8736932,4302,5.9079999923706055
1633043372.170786,5736,5.539000034332275
1633043706.9066532,7170,5.267000198364258
1633044042.0202892,8604,5.045000076293945
1633044376.6724544,10038,4.8480000495910645
1633044711.0442758,11472,4.671000003814697
1633045045.6618834,12906,4.51200008392334
1633045379.9986887,14340,4.363999843597412
1633045714.7214427,15774,4.223999977111816
1633046049.295162,17208,4.093999862670898
1633046383.975627,18642,3.9719998836517334
1633046718.810082,20076,3.8529999256134033
1633047053.4560416,21510,3.740000009536743
1633047387.773045,22944,3.631999969482422
1633047722.535209,24378,3.5260000228881836
1633048057.1110513,25812,3.424999952316284
1633048391.404436,27246,3.325000047683716
1633048725.2748377,28680,3.2269999980926514
1633049059.5442603,30114,3.131999969482422
1633049394.8601005,31548,3.0350000858306885
1633049729.2764578,32982,2.943000078201294
1633050064.724088,34416,2.8510000705718994
1633050398.8267045,35850,2.76200008392334
1633050733.4058108,37284,2.677999973297119
1633051069.761803,38718,2.5929999351501465
1633051404.784464,40152,2.5139999389648438
1633051739.7417953,41586,2.431999921798706
1633052074.2672963,43020,2.3610000610351562
1633052409.648402,44454,2.2880001068115234
1633052744.3022752,45888,2.2160000801086426
1633053080.103431,47322,2.1449999809265137
1633053414.678767,48756,2.078000068664551
1633053749.6717398,50190,2.01200008392334
1633054084.1461751,51624,1.9529999494552612
1633054418.8756306,53058,1.8910000324249268
1633054753.4748702,54492,1.8309999704360962
1633055088.3097954,55926,1.7769999504089355
1633055422.8309107,57360,1.7209999561309814
1633055757.023502,58794,1.6660000085830688
1633056091.2367492,60228,1.6169999837875366
1633056425.187967,61662,1.565999984741211
1633056759.3023376,63096,1.5180000066757202
1633057093.5489423,64530,1.472000002861023
1633057427.6583326,65964,1.4290000200271606
1633057761.979469,67398,1.3849999904632568
1633058096.4022143,68832,1.3459999561309814
1633058431.0770555,70266,1.3049999475479126
1633058765.5665038,71700,1.2660000324249268


==> OL_test.csv <==
Wall time,Step,Value
1639369643.7089481,28532,4.817999839782715
1639379057.8593912,57064,3.989000082015991
1639388561.0081923,85596,3.4760000705718994
1639435733.0838735,114128,3.0850000381469727
1639445291.877952,142660,2.7839999198913574
1639454859.0877953,171192,2.552999973297119
1639464423.020161,199724,2.361999988555908
1639478999.631404,228256,2.194000005722046
1639488557.543665,256788,2.0739998817443848
1639498211.5030105,285320,1.968000054359436
1639557364.2245085,313852,1.871000051498413
1639566332.9997718,342384,1.7990000247955322
1639575309.2761872,370916,1.7330000400543213
1639584272.0540462,399448,1.6740000247955322
1639593229.1641245,427980,1.628999948501587
1639607855.411844,456512,1.6089999675750732
1639616763.553268,485044,1.562999963760376
1639625758.627024,513576,1.534999966621399
1639634793.4038155,542108,1.5160000324249268
1639713533.5160878,570640,1.4989999532699585
1639722502.5751762,599172,1.468000054359436
1639731441.2982664,627704,1.4630000591278076
1639740397.651856,656236,1.4359999895095825
1639770101.3243375,684768,1.4259999990463257
1639779203.2589197,713300,1.4240000247955322
1639788234.9524312,741832,1.4190000295639038
1639818943.9454956,770364,1.4040000438690186
1639828737.6921334,798896,1.3990000486373901
1640240537.2259986,827428,1.3830000162124634
1640250422.5924964,855960,1.38100004196167
1640318761.7321188,884492,1.378999948501587
1640328970.3349533,913024,1.378000020980835
1640339181.175051,941556,1.3669999837875366
1640349390.108795,970088,1.3639999628067017
1640359595.901979,998620,1.3539999723434448
1640369860.4423583,1027152,1.3539999723434448
1640380090.4374118,1055684,1.3630000352859497
1640397311.8111181,1084216,1.3589999675750732
1640406876.487132,1112748,1.3580000400543213
1640416429.9663696,1141280,1.3609999418258667
1640425971.661465,1169812,1.3489999771118164
1640435466.450213,1198344,1.3519999980926514
1640444952.885137,1226876,1.3519999980926514
1640462383.425704,1255408,1.3559999465942383
1640472202.7127376,1283940,1.350000023841858
1640482022.1630607,1312472,1.3609999418258667
1640491840.1075447,1341004,1.3669999837875366
1640501669.3134956,1369536,1.3559999465942383
1640511494.5167212,1398068,1.3630000352859497


==> OL_train.csv <==
Wall time,Step,Value
1639369649.7029555,28532,6.084000110626221
1639379064.0064645,57064,4.375
1639388567.3473344,85596,3.697999954223633
1639435738.9831212,114128,3.2079999446868896
1639445297.4723816,142660,2.818000078201294
1639454864.5818136,171192,2.500999927520752
1639464428.6268446,199724,2.2339999675750732
1639479005.5233138,228256,2.009000062942505
1639488563.0932722,256788,1.815999984741211
1639498217.7611952,285320,1.649999976158142
1639557370.156032,313852,1.5049999952316284
1639566338.630553,342384,1.378999948501587
1639575314.9515755,370916,1.2680000066757202
1639584277.647133,399448,1.1729999780654907
1639593234.8684862,427980,1.0870000123977661
1639607861.1886861,456512,1.0110000371932983
1639616769.2557018,485044,0.9440000057220459
1639625764.5849514,513576,0.8840000033378601
1639634799.1937323,542108,0.8320000171661377
1639713539.1777277,570640,0.7839999794960022
1639722508.349306,599172,0.7419999837875366
1639731447.063399,627704,0.7039999961853027
1639740403.19519,656236,0.6700000166893005
1639770106.849028,684768,0.6380000114440918
1639779208.663697,713300,0.609000027179718
1639788240.4423137,741832,0.5839999914169312
1639818949.79225,770364,0.5600000023841858
1639828743.3521214,798896,0.5379999876022339
1640240542.8012087,827428,0.5189999938011169
1640250428.1477168,855960,0.49900001287460327
1640318767.44084,884492,0.4819999933242798
1640328975.9633331,913024,0.4659999907016754
1640339186.7710056,941556,0.4519999921321869
1640349395.6627607,970088,0.43700000643730164
1640359659.3214428,998620,0.42399999499320984
1640369866.3087015,1027152,0.41200000047683716
1640380095.1142592,1055684,0.4000000059604645
1640397317.4162319,1084216,0.3889999985694885
1640406882.0090399,1112748,0.3779999911785126
1640416435.6712139,1141280,0.36899998784065247
1640425978.3508825,1169812,0.36000001430511475
1640435472.0077834,1198344,0.35100001096725464
1640444958.512873,1226876,0.34299999475479126
1640462388.326132,1255408,0.33500000834465027
1640472207.4801497,1283940,0.328000009059906
1640482026.8539054,1312472,0.32100000977516174
1640491844.740221,1341004,0.3140000104904175
1640501674.7727435,1369536,0.30799999833106995
1640511499.1487336,1398068,0.3009999990463257


==> OS_test.csv <==
Wall time,Step,Value
1639713948.356145,28532,4.770999908447266
1639717304.8280492,57064,4.048999786376953
1639720660.3756716,85596,3.5859999656677246
1639724013.596009,114128,3.25
1639727366.7622905,142660,2.9749999046325684
1639730720.036205,171192,2.765000104904175
1639734104.0624247,199724,2.5910000801086426
1639737553.9165888,228256,2.431999921798706
1639741004.7735431,256788,2.328000068664551
1639744450.6297998,285320,2.2200000286102295
1639747902.558795,313852,2.130000114440918
1639751290.380087,342384,2.0490000247955322
1639754636.4089735,370916,1.9809999465942383
1639758004.2678185,399448,1.9290000200271606
1639771228.9632292,427980,1.8769999742507935
1639774677.469274,456512,1.8450000286102295
1639778126.7474115,485044,1.7999999523162842
1639781576.6529808,513576,1.774999976158142
1639785026.8630266,542108,1.74399995803833
1639788476.611799,570640,1.7269999980926514
1639791926.7662325,599172,1.7000000476837158
1639795376.3835037,627704,1.6829999685287476
1639798825.6266801,656236,1.6579999923706055
1639802292.9863346,684768,1.6410000324249268
1639805750.2951624,713300,1.6299999952316284
1639809201.0133345,741832,1.628000020980835
1639812659.9069796,770364,1.6069999933242798
1639816138.5272913,798896,1.6050000190734863
1639825892.2496917,827428,1.5950000286102295
1639829593.2715373,855960,1.5859999656677246
1639833294.4430938,884492,1.5859999656677246
1639836998.5211031,913024,1.5809999704360962
1639840705.170624,941556,1.5570000410079956
1639844410.3062103,970088,1.5520000457763672
1639848115.0403697,998620,1.5479999780654907
1639851821.161023,1027152,1.5579999685287476
1639857794.6915348,1055684,1.5479999780654907
1639861602.312989,1084216,1.5499999523162842
1639865413.1249537,1112748,1.5490000247955322
1639869168.411328,1141280,1.5529999732971191
1639872912.5217845,1169812,1.5360000133514404
1639876640.7479835,1198344,1.5499999523162842
1639880367.7072132,1226876,1.524999976158142
1639884094.758754,1255408,1.5290000438690186
1639887822.8042583,1283940,1.5369999408721924
1639891546.102645,1312472,1.5429999828338623
1639895272.6179736,1341004,1.5449999570846558
1639898998.6773927,1369536,1.5399999618530273
1639902724.8348026,1398068,1.531999945640564
1640234589.4392955,1426600,1.531000018119812
1640238358.7403111,1455132,1.5240000486373901
1640242136.0124054,1483664,1.5429999828338623
1640263463.8752224,1512196,1.531999945640564
1640267436.145174,1540728,1.5420000553131104
1640271408.6243231,1569260,1.5440000295639038
1640275382.1416857,1597792,1.5299999713897705
1640279353.5638537,1626324,1.5290000438690186
1640283334.7201836,1654856,1.5290000438690186
1640287317.5603158,1683388,1.5540000200271606


==> OS_train.csv <==
Wall time,Step,Value
1639713950.4523807,28532,5.670000076293945
1639717306.9420424,57064,4.383999824523926
1639720662.436924,85596,3.7909998893737793
1639724015.795862,114128,3.359999895095825
1639727368.887101,142660,3.0169999599456787
1639730722.161885,171192,2.734999895095825
1639734106.2155209,199724,2.496000051498413
1639737556.1547294,228256,2.2939999103546143
1639741006.943657,256788,2.118000030517578
1639744452.7654014,285320,1.965000033378601
1639747904.7653239,313852,1.8289999961853027
1639751292.5321426,342384,1.7100000381469727
1639754638.586679,370916,1.6030000448226929
1639758006.4205058,399448,1.5080000162124634
1639771231.0319643,427980,1.4220000505447388
1639774679.505174,456512,1.343999981880188
1639778128.7407029,485044,1.2740000486373901
1639781578.65984,513576,1.2100000381469727
1639785029.1170774,542108,1.152999997138977
1639788478.610378,570640,1.1009999513626099
1639791928.8539648,599172,1.0520000457763672
1639795378.393613,627704,1.0080000162124634
1639798827.667545,656236,0.9679999947547913
1639802295.2796903,684768,0.9290000200271606
1639805752.5910347,713300,0.8939999938011169
1639809203.6661067,741832,0.8619999885559082
1639812662.0090458,770364,0.8330000042915344
1639816140.6232948,798896,0.8050000071525574
1639825894.3302178,827428,0.777999997138977
1639829595.2966473,855960,0.7540000081062317
1639833296.488012,884492,0.7310000061988831
1639837001.0375042,913024,0.7089999914169312
1639840707.1628287,941556,0.6899999976158142
1639844412.3530097,970088,0.6710000038146973
1639848117.0800285,998620,0.6520000100135803
1639851822.8910706,1027152,0.6359999775886536
1639857796.9632118,1055684,0.6200000047683716
1639861604.279806,1084216,0.6050000190734863
1639865415.0111938,1112748,0.5899999737739563
1639869170.3800519,1141280,0.5770000219345093
1639872914.740479,1169812,0.5640000104904175
1639876642.650041,1198344,0.5519999861717224
1639880369.8640907,1226876,0.5410000085830688
1639884096.6345365,1255408,0.5289999842643738
1639887824.6497836,1283940,0.5180000066757202
1639891548.0177684,1312472,0.5080000162124634
1639895274.4094906,1341004,0.49799999594688416
1639899000.616829,1369536,0.49000000953674316
1639902726.71131,1398068,0.48100000619888306
1640234591.3266735,1426600,0.47200000286102295
1640238360.874745,1455132,0.46299999952316284
1640242137.781985,1483664,0.4560000002384186
1640263465.7027745,1512196,0.4480000138282776
1640267437.9421349,1540728,0.4399999976158142
1640271410.397076,1569260,0.4339999854564667
1640275383.8869557,1597792,0.4269999861717224
1640279355.4325883,1626324,0.41999998688697815
1640283336.4946475,1654856,0.414000004529953
1640287319.4037738,1683388,0.40700000524520874


==> run-tlogz_test-tag-loss.csv <==
Wall time,Step,Value
1636951760.224909,43237,4.118000030517578
1636963078.2098105,86474,3.0789999961853027
1636974430.001909,129711,2.5380001068115234
1636985787.973688,172948,2.177999973297119
1637020719.168209,216185,1.9500000476837158
1637032017.3229935,259422,1.7719999551773071
1637043347.7302196,302659,1.6490000486373901
1637054615.6518567,345896,1.5390000343322754
1637065911.5817733,389133,1.4479999542236328
1638208246.321529,432370,1.378000020980835
1638219626.431056,475607,1.3170000314712524
1638230935.0842204,518844,1.2619999647140503
1638391044.4567354,562081,1.215000033378601
1638402306.8318274,605318,1.1720000505447388
1638413530.8481371,648555,1.1349999904632568
1638472662.2909827,691792,1.097000002861023
1638483982.8210435,735029,1.069000005722046
1638495286.2448575,778266,1.0399999618530273
1638506617.9624038,821503,1.0169999599456787
1638518059.5207863,864740,0.9900000095367432


==> run-tlogz_train-tag-loss.csv <==
Wall time,Step,Value
1636951762.5657089,43237,5.505000114440918
1636963080.6308181,86474,3.562999963760376
1636974432.295457,129711,2.803999900817871
1636985790.3931994,172948,2.3580000400543213
1637020721.2449808,216185,2.063999891281128
1637032019.4747353,259422,1.8559999465942383
1637043349.7258189,302659,1.7000000476837158
1637054617.8576894,345896,1.5759999752044678
1637065913.5693352,389133,1.475000023841858
1638208248.6663067,432370,1.3890000581741333
1638219628.7080007,475607,1.3170000314712524
1638230937.1554105,518844,1.253000020980835
1638391046.595921,562081,1.1970000267028809
1638402308.979452,605318,1.1469999551773071
1638413532.8203952,648555,1.1030000448226929
1638472664.4008133,691792,1.062999963760376
1638483984.9102197,735029,1.0260000228881836
1638495288.2999625,778266,0.9919999837875366
1638506620.1337643,821503,0.9620000123977661
1638518061.8667903,864740,0.9340000152587891


==> run-tlogz_train_inner-tag-loss.csv <==
Wall time,Step,Value
1636940604.4976838,500,9.16100025177002
1636940963.0402908,1900,7.7270002365112305
1636941519.4493284,4100,7.136000156402588
1636941695.960358,4800,6.906000137329102
1636941953.7398956,5800,6.888999938964844
1636942080.7608519,6300,6.873000144958496
1636942183.3768938,6700,6.5980000495910645
1636942285.9676254,7100,6.605000019073486
1636942311.8561623,7200,6.572000026702881
1636942462.8700926,7800,6.564000129699707
1636942592.0083375,8300,6.435999870300293
1636942769.2260036,9000,6.2170000076293945
1636943053.348834,10100,6.340000152587891
1636943461.337316,11700,6.116000175476074
1636943691.7666728,12600,6.019999980926514
1636943717.1218543,12700,5.974999904632568
1636943792.0868592,13000,5.980000019073486
1636943818.0294366,13100,5.928999900817871
1636943994.4642127,13800,5.864999771118164
1636944223.4967654,14700,5.734000205993652
1636944249.4559746,14800,5.932000160217285
1636944326.8544645,15100,5.627999782562256
1636944580.1720169,16100,5.682000160217285
1636944681.60244,16500,5.749000072479248
1636945011.0540268,17800,5.420000076293945
1636945575.0019476,20000,5.044000148773193
1636945729.134423,20600,5.419000148773193
1636945779.2980595,20800,5.317999839782715
1636945982.6277647,21600,5.310999870300293
1636946108.5099401,22100,5.151000022888184
1636946133.8854742,22200,5.285999774932861
1636946210.3293831,22500,5.10699987411499
1636946723.723049,24500,4.942999839782715
1636946748.9747188,24600,4.9720001220703125
1636947688.7609184,28300,4.796999931335449
1636947815.1221688,28800,4.679999828338623
1636947892.1616182,29100,4.933000087738037
1636948046.733966,29700,4.7210001945495605
1636948071.824495,29800,4.609000205993652
1636948354.5797842,30900,4.5929999351501465
1636948609.8383589,31900,4.5920000076293945
1636948990.1692762,33400,4.552999973297119
1636949170.772401,34100,4.479000091552734
1636949274.8755963,34500,4.60099983215332
1636949555.9777477,35600,4.5279998779296875
1636949634.203798,35900,4.474999904632568
1636949789.0282004,36500,4.465000152587891
1636949814.1614997,36600,4.4679999351501465
1636950069.9666615,37600,4.269000053405762
1636950120.966293,37800,4.310999870300293
1636950327.0030377,38600,4.314000129699707
1636950454.6646252,39100,4.302000045776367
1636950738.6368003,40200,4.386000156402588
1636951906.6602538,43800,4.104000091552734
1636951983.771167,44100,3.937999963760376
1636952008.9126992,44200,4.040999889373779
1636952060.504235,44400,4.192999839782715
1636952112.1659203,44600,4.093999862670898
1636952241.3728447,45100,4.079999923706055
1636952267.093288,45200,4.011000156402588
1636952345.0688095,45500,4.103000164031982
1636952601.9082527,46500,3.9739999771118164
1636953014.953031,48100,4.002999782562256
1636953195.548495,48800,4.014999866485596
1636953374.5461996,49500,3.9709999561309814
1636953763.2514896,51000,3.796999931335449
1636953789.050296,51100,3.882999897003174
1636953814.4744008,51200,3.8420000076293945
1636953839.353945,51300,3.8340001106262207
1636953943.0358129,51700,3.7139999866485596
1636954304.093306,53100,3.763000011444092
1636954406.244223,53500,3.7090001106262207
1636954432.07491,53600,3.7260000705718994
1636954483.0866017,53800,3.88700008392334
1636954738.1508331,54800,3.8499999046325684
1636954916.5125682,55500,3.8299999237060547
1636954942.016351,55600,3.802000045776367
1636955224.6140244,56700,3.5840001106262207
1636955738.4354084,58700,3.7300000190734863
1636955789.0536964,58900,3.7300000190734863
1636956072.8646615,60000,3.622999906539917
1636956149.8901975,60300,3.5820000171661377
1636956560.5777652,61900,3.559000015258789
1636956762.9027748,62700,3.5199999809265137
1636956942.0268478,63400,3.5880000591278076
1636957226.2803252,64500,3.437000036239624
1636957252.2414777,64600,3.4609999656677246
1636957509.3648522,65600,3.6019999980926514
1636957817.1845732,66800,3.556999921798706
1636958026.5471544,67600,3.553999900817871
1636958285.106128,68600,3.4779999256134033
1636958361.5176077,68900,3.311000108718872
1636958489.8856869,69400,3.4579999446868896
1636958742.3900704,70400,3.4230000972747803
1636959202.9914575,72200,3.3410000801086426
1636959355.3130674,72800,3.3310000896453857
1636959380.3318267,72900,3.3389999866485596
1636959405.9913282,73000,3.4049999713897705
1636959631.6295059,73900,3.2149999141693115
1636959962.9133458,75200,3.4719998836517334
1636960142.8566995,75900,3.359999895095825
1636960370.9139202,76800,3.3570001125335693
1636960497.198335,77300,3.421999931335449
1636960522.531943,77400,3.3499999046325684
1636960573.7594066,77600,3.128000020980835
1636961924.2026181,82900,3.253000020980835
1636962026.1844504,83300,3.24399995803833
1636962102.3941932,83600,3.1630001068115234
1636962203.5993042,84000,3.177000045776367
1636962228.8543968,84100,3.1710000038146973
1636962305.5889714,84400,3.121999979019165
1636962510.7717247,85200,3.265000104904175
1636962639.542995,85700,3.181999921798706
1636963755.4861217,89100,3.0880000591278076
1636963933.737248,89800,3.0190000534057617
1636964112.2218134,90500,2.9769999980926514
1636964447.8403165,91800,3.1029999256134033
1636964525.9328861,92100,2.8929998874664307
1636964757.8061833,93000,2.996000051498413
1636965557.053619,96100,2.946000099182129
1636965609.1754594,96300,2.8269999027252197
1636966048.9167497,98000,2.8429999351501465
1636966123.6006246,98300,2.882999897003174
1636966252.3378115,98800,2.9519999027252197
1636966277.477382,98900,2.9019999504089355
1636966559.2393024,100000,2.878999948501587
1636966609.577905,100200,2.805000066757202
1636966661.0715332,100400,2.878000020980835
1636966737.7047431,100700,2.997999906539917
1636966996.5116324,101700,2.8239998817443848
1636967330.3227427,103000,2.9170000553131104
1636967484.9885776,103600,2.630000114440918
1636967691.958003,104400,2.8450000286102295
1636967925.6329973,105300,2.878000020980835
1636968078.3617334,105900,2.825000047683716
1636968257.2064743,106600,2.8340001106262207
1636968308.270982,106800,2.874000072479248
1636968384.8632329,107100,2.756999969482422
1636968434.7609227,107300,2.9760000705718994
1636968485.6426296,107500,2.812000036239624
1636968641.402542,108100,2.865000009536743
1636968924.7130303,109200,2.746999979019165
1636969155.883585,110100,2.7869999408721924
1636969232.4226782,110400,2.6540000438690186
1636969258.0108764,110500,2.7669999599456787
1636969516.407676,111500,2.7699999809265137
1636969670.3791552,112100,2.8970000743865967
1636969695.0288432,112200,2.740999937057495
1636969926.240875,113100,2.7200000286102295
1636970157.582711,114000,2.8550000190734863
1636970387.8950307,114900,2.750999927520752
1636970567.9328592,115600,2.7869999408721924
1636970670.3818908,116000,2.5230000019073486
1636971004.2931871,117300,2.8299999237060547
1636971106.5024343,117700,2.7829999923706055
1636971361.6130936,118700,2.6110000610351562
1636971439.963362,119000,2.632999897003174
1636971567.8041778,119500,2.5910000801086426
1636971748.936599,120200,2.671999931335449
1636972058.5501857,121400,2.6480000019073486
1636972313.4418073,122400,2.5250000953674316
1636972774.7459054,124200,2.73799991607666
1636972902.0616674,124700,2.4800000190734863
1636972980.5509799,125000,2.749000072479248
1636973056.668232,125300,2.5980000495910645
1636973444.9856143,126800,2.6089999675750732
1636973699.2612157,127800,2.5910000801086426
1636973725.3396828,127900,2.7130000591278076
1636974036.29954,129100,2.6110000610351562
1636974189.9772012,129700,2.4570000171661377
1636974507.3510373,130000,2.6449999809265137
1636974583.817337,130300,2.496000051498413
1636974687.5747588,130700,2.4030001163482666
1636975099.4091575,132300,2.4709999561309814
1636975254.9026036,132900,2.4110000133514404
1636975436.21035,133600,2.4800000190734863
1636975666.7728977,134500,2.3949999809265137
1636976002.1277444,135800,2.4730000495910645
1636976284.4747381,136900,2.4159998893737793
1636976388.2659862,137300,2.4539999961853027
1636976592.3474119,138100,2.378000020980835
1636976772.3703396,138800,2.4839999675750732
1636977671.524148,142300,2.3420000076293945
1636977930.6598132,143300,2.299999952316284
1636977955.4952593,143400,2.312999963760376
1636977981.4179714,143500,2.3529999256134033
1636978317.612765,144800,2.430000066757202
1636978494.6396887,145500,2.427000045776367
1636979264.6621778,148500,2.3929998874664307
1636979368.7707202,148900,2.4210000038146973
1636979988.055472,151300,2.4189999103546143
1636980347.7336857,152700,2.3289999961853027
1636980400.5990903,152900,2.2820000648498535
1636980657.6076717,153900,2.3550000190734863
1636980735.0474737,154200,2.315999984741211
1636980890.4458127,154800,2.4040000438690186
1636980916.458777,154900,2.2990000247955322
1636981328.8924193,156500,2.377000093460083
1636981507.9244692,157200,2.427999973297119
1636981558.829761,157400,2.305999994277954
1636981636.2204425,157700,2.361999988555908
1636981867.446397,158600,2.303999900817871
1636982122.3073857,159600,2.23799991607666
1636982276.949372,160200,2.322000026702881
1636982583.053758,161400,2.3970000743865967
1636983172.579845,163700,2.2880001068115234
1636983223.528272,163900,2.2109999656677246
1636983553.5566914,165200,2.3450000286102295
1636984035.2021227,167100,2.246999979019165
1636984441.1880014,168700,2.2209999561309814
1636984467.3017614,168800,2.296999931335449
1636984646.6297593,169500,2.190000057220459
1636985109.32682,171300,2.2279999256134033
1636985268.9877667,171900,2.244999885559082
1636985374.2357612,172300,2.2939999103546143
1636985401.0596356,172400,2.184999942779541
1636985427.7656434,172500,2.2160000801086426
1637009604.2215455,173700,2.119999885559082
1637009733.0274026,174200,2.0280001163482666
1637010196.3347437,176000,2.2139999866485596
1637010350.7754521,176600,2.188999891281128
1637010376.2540681,176700,2.130000114440918
1637010710.2413955,178000,2.1440000534057617
1637010735.3703218,178100,2.0290000438690186
1637010913.2304187,178800,2.121000051498413
1637010991.6307323,179100,2.24399995803833
1637011480.3817434,181000,2.0290000438690186
1637011737.842208,182000,2.1510000228881836
1637011763.2276852,182100,1.937999963760376
1637012196.807487,183800,2.0889999866485596
1637012352.4964485,184400,2.052999973297119
1637012661.115455,185600,1.9769999980926514
1637013047.4762774,187100,2.0940001010894775
1637013203.0463674,187700,2.062000036239624
1637013719.056891,189700,2.1659998893737793
1637013794.7605298,190000,2.078000068664551
1637014026.5278797,190900,2.069000005722046
1637014207.7672148,191600,2.053999900817871
1637014489.23764,192700,2.0139999389648438
1637014564.7826505,193000,2.0369999408721924
1637014719.3380744,193600,2.115999937057495
1637015000.793622,194700,2.0139999389648438
1637015102.3544993,195100,2.0950000286102295
1637015180.3520873,195400,2.0899999141693115
1637015744.6815324,197600,2.0850000381469727
1637017178.509126,203200,2.0840001106262207
1637017384.407266,204000,2.0980000495910645
1637017435.7372756,204200,1.9700000286102295
1637018174.3241816,207100,1.9600000381469727
1637018352.4918795,207800,2.0769999027252197
1637018837.8043823,209700,1.8949999809265137
1637018938.8902974,210100,1.934999942779541
1637019039.7909682,210500,2.0230000019073486
1637019064.9597428,210600,2.049999952316284
1637019572.6521823,212600,1.9459999799728394
1637019597.6706188,212700,1.9700000286102295
1637019929.206531,214000,1.934000015258789
1637020206.4433448,215100,1.9290000200271606
1637021132.7064114,217800,1.8530000448226929
1637021489.4556046,219200,1.7719999551773071
1637021616.3474693,219700,1.9789999723434448
1637022024.7402706,221300,1.7039999961853027
1637022050.0585103,221400,1.930999994277954
1637022381.3743804,222700,1.7999999523162842
1637022407.3253825,222800,1.7869999408721924
1637022584.4311082,223500,1.9199999570846558
1637022841.9674754,224500,2.003999948501587
1637023098.1795678,225500,1.9880000352859497
1637023176.7231128,225800,2.005000114440918
1637023355.6209211,226500,1.8270000219345093
1637023810.9122882,228300,1.9279999732971191
1637024344.9639647,230400,1.850000023841858
1637024394.9010222,230600,1.8049999475479126
1637024497.4529722,231000,1.8919999599456787
1637024778.9447846,232100,1.7699999809265137
1637024830.225031,232300,1.812999963760376
1637025084.1811633,233300,1.9609999656677246
1637025210.8840215,233800,1.937999963760376
1637025364.1722572,234400,1.8949999809265137
1637025821.6053274,236200,1.8519999980926514
1637025998.069306,236900,1.8370000123977661
1637026152.1220977,237500,1.934000015258789
1637026331.729907,238200,1.930999994277954
1637026458.9958413,238700,1.8489999771118164
1637027275.9078171,241900,1.8769999742507935
1637027557.3829143,243000,1.8009999990463257
1637027710.2889686,243600,1.9110000133514404
1637028039.6246388,244900,1.7660000324249268
1637028141.1824555,245300,1.815000057220459
1637028218.4538364,245600,1.8830000162124634
1637028480.329268,246600,1.7769999504089355
1637028738.8076608,247600,1.9270000457763672
1637029024.6807985,248700,1.8550000190734863
1637029157.142027,249200,1.8350000381469727
1637029288.2394404,249700,1.8530000448226929
1637029516.07809,250600,1.8769999742507935
1637029568.168393,250800,1.875
1637029620.9655416,251000,1.9199999570846558
1637029723.4025536,251400,1.809999942779541
1637030805.2031991,255600,1.8459999561309814
1637030882.214013,255900,1.8480000495910645
1637031061.2043607,256600,1.7730000019073486
1637031112.1721792,256800,1.878000020980835
1637031138.0047798,256900,1.8530000448226929
1637031314.9404519,257600,1.753999948501587
1637031647.242878,258900,1.7630000114440918
1637031672.6602879,259000,1.722000002861023
1637032504.3774087,261300,1.722000002861023
1637032815.433194,262500,1.6720000505447388
1637032867.6277628,262700,1.6540000438690186
1637032918.8705952,262900,1.7419999837875366
1637032970.6932788,263100,1.7719999551773071
1637033430.971842,264900,1.6629999876022339
1637033635.2688944,265700,1.6490000486373901
1637033661.7185068,265800,1.74399995803833
1637033738.4847991,266100,1.6469999551773071
1637033763.5686204,266200,1.7209999561309814
1637033788.5555902,266300,1.6449999809265137
1637034714.4594617,269900,1.7300000190734863
1637034995.0067725,271000,1.6690000295639038
1637035203.3338745,271800,1.8370000123977661
1637035253.792559,272000,1.8179999589920044
1637035405.3398848,272600,1.656000018119812
1637035534.9198823,273100,1.6640000343322754
1637035585.7193084,273300,1.7489999532699585
1637035687.502671,273700,1.722000002861023
1637036046.4718025,275100,1.7029999494552612
1637036174.5234423,275600,1.6440000534057617
1637036327.989662,276200,1.656999945640564
1637036378.9970791,276400,1.6050000190734863
1637036507.3014355,276900,1.7029999494552612
1637036661.1368506,277500,1.684999942779541
1637036687.3128853,277600,1.7860000133514404
1637037405.0445604,280400,1.7419999837875366
1637038123.4208913,283200,1.7039999961853027
1637038405.6148357,284300,1.7359999418258667
1637038532.483942,284800,1.784999966621399
1637038636.9575484,285200,1.7339999675750732
1637039148.489144,287200,1.6890000104904175
1637039174.0776575,287300,1.6670000553131104
1637039406.9488606,288200,1.7549999952316284
1637039717.5897708,289400,1.715000033378601
1637039923.7978194,290200,1.7209999561309814
1637039948.7711468,290300,1.7549999952316284
1637040000.6452253,290500,1.7300000190734863
1637040026.621491,290600,1.6629999876022339
1637040207.8592193,291300,1.7380000352859497
1637040414.0861747,292100,1.7380000352859497
1637040515.4881868,292500,1.6649999618530273
1637040978.2460372,294300,1.6380000114440918
1637041055.9542027,294600,1.7699999809265137
1637041338.6523693,295700,1.6519999504089355
1637041698.1915522,297100,1.7259999513626099
1637042032.3984213,298400,1.6480000019073486
1637042186.4112587,299000,1.5390000343322754
1637042667.6876903,300900,1.7109999656677246
1637042820.1989946,301500,1.7380000352859497
1637042921.975167,301900,1.6139999628067017
1637043073.7573307,302500,1.621999979019165
1637043618.3334417,303700,1.6690000295639038
1637043951.9189734,305000,1.6230000257492065
1637044179.3369687,305900,1.6319999694824219
1637044409.0537033,306800,1.5449999570846558
1637044534.7656412,307300,1.6150000095367432
1637044611.205663,307600,1.5579999685287476
1637044739.4460728,308100,1.565000057220459
1637044889.7283525,308700,1.5069999694824219
1637045295.7116203,310300,1.6019999980926514
1637045371.5232306,310600,1.6480000019073486
1637045473.8057017,311000,1.5980000495910645
1637045956.4853568,312900,1.5110000371932983
1637046084.1885061,313400,1.5019999742507935
1637046315.477813,314300,1.6109999418258667
1637046699.6034846,315800,1.534000039100647
1637046852.2950606,316400,1.6790000200271606
1637047209.1344073,317800,1.5850000381469727
1637047286.764272,318100,1.6019999980926514
1637047464.6645555,318800,1.6510000228881836
1637047799.454189,320100,1.5670000314712524
1637047851.222958,320300,1.5700000524520874
1637047979.6924362,320800,1.4850000143051147
1637048290.0299177,322000,1.5499999523162842
1637048391.1914725,322400,1.534999966621399
1637048646.36684,323400,1.656999945640564
1637048874.0304904,324300,1.5529999732971191
1637049100.312933,325200,1.6009999513626099
1637049151.1413493,325400,1.6890000104904175
1637050243.2571428,329700,1.555999994277954
1637050369.4587126,330200,1.531999945640564
1637050778.3534672,331800,1.559000015258789
1637051288.2723718,333800,1.5080000162124634
1637051519.3696256,334700,1.5859999656677246
1637051671.7100327,335300,1.5379999876022339
1637051723.5763364,335500,1.6230000257492065
1637051749.523302,335600,1.6050000190734863
1637051775.7418425,335700,1.5880000591278076
1637051905.509325,336200,1.6269999742507935
1637051931.3646607,336300,1.4800000190734863
1637052111.1913416,337000,1.4429999589920044
1637052264.1271448,337600,1.4880000352859497
1637052342.3181999,337900,1.652999997138977
1637052496.8019378,338500,1.7170000076293945
1637052702.26289,339300,1.6239999532699585
1637052856.9289565,339900,1.4190000295639038
1637052882.6891637,340000,1.569000005722046
1637053315.3688748,341700,1.5219999551773071
1637053367.1614242,341900,1.621000051498413
1637053519.8087027,342500,1.5490000247955322
1637053571.4157248,342700,1.5789999961853027
1637054029.494663,344500,1.6059999465942383
1637054618.9021153,345900,1.569000005722046
1637054721.8812094,346300,1.4600000381469727
1637054797.1984308,346600,1.5299999713897705
1637054948.91672,347200,1.4850000143051147
1637055024.3432236,347500,1.6890000104904175
1637055329.5685883,348700,1.4880000352859497
1637055431.6135173,349100,1.5169999599456787
1637055788.838305,350500,1.399999976158142
1637055916.1825645,351000,1.4980000257492065
1637056093.7365153,351700,1.4190000295639038
1637056477.0536656,353200,1.4930000305175781
1637056678.3844647,354000,1.5399999618530273
1637056958.2113721,355100,1.503999948501587
1637057186.486803,356000,1.4769999980926514
1637057439.7369125,357000,1.402999997138977
1637057567.4328659,357500,1.4739999771118164
1637057669.8882608,357900,1.4910000562667847
1637057695.89536,358000,1.465999960899353
1637058181.8283634,359900,1.5520000457763672
1637058336.8643875,360500,1.4670000076293945
1637059100.5815263,363500,1.4769999980926514
1637059432.7360914,364800,1.527999997138977
1637059614.0013115,365500,1.4709999561309814
1637059666.0058215,365700,1.5470000505447388
1637059718.2031105,365900,1.475000023841858
1637059822.990413,366300,1.375
1637060131.3684013,367500,1.5010000467300415
1637060514.444148,369000,1.3880000114440918
1637060719.5142155,369800,1.4509999752044678
1637061075.4042475,371200,1.4900000095367432
1637061354.9176311,372300,1.5099999904632568
1637061508.7042677,372900,1.4639999866485596
1637061686.2125015,373600,1.4850000143051147
1637061763.094856,373900,1.3930000066757202
1637061915.479587,374500,1.5670000314712524
1637062095.7285008,375200,1.4620000123977661
1637062328.8013647,376100,1.4789999723434448
1637062613.2675092,377200,1.5199999809265137
1637063226.3910573,379600,1.531000018119812
1637063252.0523846,379700,1.4819999933242798
1637063277.3815494,379800,1.4889999628067017
1637063506.759176,380700,1.4249999523162842
1637063584.5535266,381000,1.4769999980926514
1637064867.8591883,386000,1.5010000467300415
1637064944.4905353,386300,1.4769999980926514
1637065589.416737,388800,1.371000051498413
1638196978.037884,389500,1.4459999799728394
1638197003.3128586,389600,1.371999979019165
1638197464.381815,391400,1.4019999504089355
1638197591.847943,391900,1.4019999504089355
1638198003.016378,393500,1.3660000562667847
1638198053.3449764,393700,1.4830000400543213
1638198128.7675045,394000,1.371000051498413
1638198818.1007926,396700,1.3509999513626099
1638198970.7510092,397300,1.4429999589920044
1638199072.4880884,397700,1.378000020980835
1638199148.6452217,398000,1.4809999465942383
1638199302.8837066,398600,1.3140000104904175
1638199379.3871732,398900,1.347000002861023
1638199608.9356153,399800,1.4220000505447388
1638199965.47273,401200,1.340000033378601
1638200168.8523242,402000,1.3370000123977661
1638200246.1543758,402300,1.3350000381469727
1638200298.4745145,402500,1.3309999704360962
1638200503.2750823,403300,1.3420000076293945
1638200528.3476813,403400,1.315000057220459
1638200758.6650636,404300,1.2970000505447388
1638200886.1906476,404800,1.3880000114440918
1638201294.874056,406400,1.375
1638201628.1356628,407700,1.3930000066757202
1638201782.2808044,408300,1.3020000457763672
1638201832.4146514,408500,1.3339999914169312
1638201857.1429133,408600,1.36899995803833
1638202343.8233178,410500,1.3739999532699585
1638202396.5110283,410700,1.3819999694824219
1638202447.6312647,410900,1.3639999628067017
1638202550.7922058,411300,1.409999966621399
1638202807.6594355,412300,1.3799999952316284
1638203140.5006568,413600,1.3519999980926514
1638203242.7812889,414000,1.36899995803833
1638203446.8272192,414800,1.3639999628067017
1638203601.6328506,415400,1.3240000009536743
1638203780.2948694,416100,1.430999994277954
1638203884.7109952,416500,1.430999994277954
1638204118.2633507,417400,1.4220000505447388
1638204247.3361068,417900,1.3350000381469727
1638204530.426485,419000,1.402999997138977
1638204685.7696157,419600,1.3660000562667847
1638204975.173663,420700,1.2910000085830688
1638205340.7194514,422100,1.3609999418258667
1638205623.9398136,423200,1.3730000257492065
1638205702.6183796,423500,1.3819999694824219
1638205911.8972955,424300,1.3370000123977661
1638206327.5109813,425900,1.4520000219345093
1638206509.044728,426600,1.3559999465942383
1638206586.904886,426900,1.3980000019073486
1638206612.2063127,427000,1.3869999647140503
1638206846.700487,427900,1.319000005722046
1638206872.8339815,428000,1.3869999647140503
1638207651.4085479,431000,1.2569999694824219
1638207755.8664038,431400,1.4759999513626099
1638207963.2418563,432200,1.3660000562667847
1638209455.1965206,437000,1.3480000495910645
1638209610.4753256,437600,1.2380000352859497
1638209687.9750314,437900,1.3229999542236328
1638209740.9066274,438100,1.3550000190734863
1638209922.4179277,438800,1.274999976158142
1638210000.079645,439100,1.2710000276565552
1638210211.1292377,439900,1.2879999876022339
1638210236.7291672,440000,1.340999960899353
1638210262.2122457,440100,1.2619999647140503
1638210312.7583504,440300,1.2649999856948853
1638210645.6870997,441600,1.246000051498413
1638210853.0617857,442400,1.2829999923706055
1638211006.6935425,443000,1.2619999647140503
1638211414.9440098,444600,1.3179999589920044
1638211974.8039,446800,1.284000039100647
1638212027.17129,447000,1.2940000295639038
1638212566.696721,449100,1.4570000171661377
1638212798.0537157,450000,1.2829999923706055
1638212925.8099387,450500,1.3949999809265137
1638213055.1868231,451000,1.2979999780654907
1638213157.7936156,451400,1.281999945640564
1638213183.230224,451500,1.3760000467300415
1638213261.43069,451800,1.4210000038146973
1638213439.5701153,452500,1.2239999771118164
1638213978.7355196,454600,1.3830000162124634
1638214391.5632956,456200,1.2960000038146973
1638214571.9023683,456900,1.2760000228881836
1638214648.7741444,457200,1.437000036239624
1638214881.382133,458100,1.309000015258789
1638215113.5500565,459000,1.3459999561309814
1638215344.8895612,459900,1.315999984741211
1638215655.6146195,461100,1.3370000123977661
1638215939.1611269,462200,1.3079999685287476
1638216195.3282185,463200,1.2230000495910645
1638216323.3942702,463700,1.312000036239624
1638216892.1163292,465900,1.2549999952316284
1638217641.298922,468800,1.406000018119812
1638217692.1950977,469000,1.2309999465942383
1638217717.4290233,469100,1.2799999713897705
1638217922.7726877,469900,1.378000020980835
1638217948.5881412,470000,1.3289999961853027
1638218928.5446038,473800,1.3339999914169312
1638219677.6004982,475800,1.2680000066757202
1638219881.8678052,476600,1.090999960899353
1638220268.5866942,478100,1.2979999780654907
1638220371.7111678,478500,1.1920000314712524
1638220528.8786707,479100,1.3279999494552612
1638220656.9829628,479600,1.2209999561309814
1638220761.0724869,480000,1.1950000524520874
1638221330.5387497,482200,1.2549999952316284
1638221690.6830885,483600,1.218999981880188
1638221922.2294264,484500,1.1710000038146973
1638222566.69464,487000,1.25
1638222669.447096,487400,1.2079999446868896
1638222746.3181276,487700,1.1679999828338623
1638222797.9039838,487900,1.2690000534057617
1638222849.5208995,488100,1.2020000219345093
1638223412.925056,490300,1.2170000076293945
1638223668.369217,491300,1.312000036239624
1638223771.599361,491700,1.2350000143051147
1638223899.5863822,492200,1.1959999799728394
1638224153.6767585,493200,1.215999960899353
1638224255.2389128,493600,1.2630000114440918
1638224508.4018195,494600,1.2589999437332153
1638224636.7776847,495100,1.281000018119812
1638224688.7139428,495300,1.312000036239624
1638225328.0726342,497800,1.3140000104904175
1638225584.7559464,498800,1.312999963760376
1638225685.6899529,499200,1.2309999465942383
1638225786.8348455,499600,1.246999979019165
1638226092.3364615,500800,1.0989999771118164
1638226141.7510555,501000,1.2660000324249268
1638226700.2223873,503200,1.312999963760376
1638226725.6479206,503300,1.2419999837875366
1638226980.294104,504300,1.3270000219345093
1638227261.7103631,505400,1.2829999923706055
1638227619.2853353,506800,1.2719999551773071
1638227771.8888204,507400,1.309999942779541
1638227949.334605,508100,1.246000051498413
1638228281.9153507,509400,1.2640000581741333
1638228893.6621199,511800,1.2649999856948853
1638228969.823954,512100,1.215000033378601
1638229508.6493542,514200,1.225000023841858
1638229636.2075834,514700,1.2419999837875366
1638229737.7997527,515100,1.2510000467300415
1638229789.3300385,515300,1.3229999542236328
1638230430.947929,517800,1.253999948501587
1638230483.0826995,518000,1.281000018119812
1638379949.525065,520100,1.218000054359436
1638380079.043835,520600,1.190999984741211
1638380624.6074588,522700,1.1740000247955322
1638380857.6110601,523600,1.1670000553131104
1638380909.7721207,523800,1.1629999876022339
1638380936.0736384,523900,1.1990000009536743
1638380987.7333086,524100,1.0889999866485596
1638381167.1349394,524800,1.1349999904632568
1638381995.4848633,528000,1.1130000352859497
1638382254.8401513,529000,1.215999960899353
1638382280.2434964,529100,1.1579999923706055
1638382305.9247565,529200,1.2400000095367432
1638382589.4087567,530300,1.2569999694824219
1638382640.9520943,530500,1.1579999923706055
1638382716.7057765,530800,1.184999942779541
1638383207.0328634,532700,1.2640000581741333
1638383284.7287896,533000,1.2339999675750732
1638383439.970842,533600,1.1979999542236328
1638383517.5949101,533900,1.1759999990463257
1638383850.9713852,535200,1.2410000562667847
1638384836.6754277,539000,1.121999979019165
1638385427.776201,541300,1.2050000429153442
1638385739.5904386,542500,1.093999981880188
1638386360.7438989,544900,1.2419999837875366
1638386489.240227,545400,1.121000051498413
1638386515.3844519,545500,1.2029999494552612
1638386540.7830307,545600,1.1039999723434448
1638386879.4496484,546900,1.3109999895095825
1638387373.2138445,548800,1.184999942779541
1638387451.5890625,549100,1.2020000219345093
1638387995.7138636,551200,1.215999960899353
1638388510.7740355,553200,1.1829999685287476
1638388666.478579,553800,1.121000051498413
1638388692.360513,553900,1.2130000591278076
1638388719.0182917,554000,1.3079999685287476
1638389080.8081603,555400,1.1610000133514404
1638389313.5674047,556300,1.1629999876022339
1638389392.1068735,556600,1.25
1638389417.4804428,556700,1.2489999532699585
1638389521.5000384,557100,1.305999994277954
1638389754.392127,558000,1.187999963760376
1638391311.2532463,563100,1.0980000495910645
1638392085.557821,566100,1.1230000257492065
1638392111.5464947,566200,1.1119999885559082
1638392163.5325148,566400,1.2050000429153442
1638392319.354329,567000,1.2139999866485596
1638392501.6706834,567700,1.1269999742507935
1638393015.8462849,569700,1.246000051498413
1638393527.0774682,571700,1.156999945640564
1638393983.7725055,573500,1.1339999437332153
1638394261.825515,574600,1.1399999856948853
1638394390.7263312,575100,1.1759999990463257
1638394416.284572,575200,1.1169999837875366
1638394695.4064136,576300,1.156999945640564
1638395408.735351,579100,1.1410000324249268
1638395837.9037511,580800,1.1139999628067017
1638396193.012585,582200,1.1699999570846558
1638396295.305794,582600,1.1050000190734863
1638396524.2983968,583500,1.13100004196167
1638396653.0682266,584000,1.1710000038146973
1638397115.9329007,585800,1.2050000429153442
1638397166.9328995,586000,1.0880000591278076
1638397192.2644534,586100,1.2059999704360962
1638397473.842689,587200,1.246999979019165
1638397549.8193774,587500,1.0870000123977661
1638397907.648816,588900,1.190999984741211
1638398007.6447942,589300,1.0800000429153442
1638398059.0619698,589500,1.1660000085830688
1638398361.3551369,590700,1.0959999561309814
1638398486.44502,591200,1.2480000257492065
1638398563.9300344,591500,1.1699999570846558
1638398690.7413747,592000,1.1100000143051147
1638398741.5161564,592200,1.1160000562667847
1638399327.8943837,594500,1.128999948501587
1638399455.482257,595000,1.1990000009536743
1638399883.3785594,596700,1.190999984741211
1638400085.3627245,597500,1.2259999513626099
1638400187.1517193,597900,1.0829999446868896
1638400391.9272964,598700,1.184999942779541
1638400543.8202722,599300,1.125
1638400772.0256581,600200,1.1990000009536743
1638400797.6001592,600300,1.128999948501587
1638400899.255921,600700,1.0470000505447388
1638401001.0036106,601100,1.1390000581741333
1638401179.597832,601800,1.1799999475479126
1638401229.7765431,602000,1.125
1638401562.2603014,603300,1.1660000085830688
1638402018.551864,605100,1.090000033378601
1638402508.5257647,606100,0.9940000176429749
1638402736.5627656,607000,1.100000023841858
1638402937.4290242,607800,1.031000018119812
1638402962.4240315,607900,1.0449999570846558
1638403397.115752,609600,1.1610000133514404
1638403726.0043097,610900,1.090000033378601
1638403750.365776,611000,1.0850000381469727
1638403852.3708274,611400,1.0889999866485596
1638403877.848556,611500,1.1089999675750732
1638404233.6554055,612900,0.9940000176429749
1638404517.2426338,614000,1.2070000171661377
1638404542.0399427,614100,1.0729999542236328
1638404593.2401843,614300,1.159999966621399
1638404795.2169278,615100,1.0959999561309814
1638405736.719816,618800,1.1410000324249268
1638406193.7344077,620600,1.0789999961853027
1638406524.3374953,621900,1.1009999513626099
1638406574.714831,622100,1.1119999885559082
1638406651.6401076,622400,1.1150000095367432
1638406678.0646262,622500,1.0670000314712524
1638406778.0053468,622900,1.128999948501587
1638406827.8689108,623100,1.0950000286102295
1638407081.8495567,624100,1.0609999895095825
1638407437.2567713,625500,1.128999948501587
1638407796.607851,626900,1.1540000438690186
1638407898.2587059,627300,1.0149999856948853
1638408401.4789736,629300,1.1319999694824219
1638408681.1237803,630400,1.1160000562667847
1638408807.40664,630900,1.0870000123977661
1638408833.0795186,631000,1.0850000381469727
1638408909.6021392,631300,1.2020000219345093
1638409139.063604,632200,1.1330000162124634
1638409420.5206687,633300,1.1649999618530273
1638409446.1324828,633400,1.13100004196167
1638409471.4623082,633500,1.0850000381469727
1638409752.0449154,634600,1.0740000009536743
1638409829.5272782,634900,1.0549999475479126
1638409880.499719,635100,1.1119999885559082
1638409983.387665,635500,1.1299999952316284
1638410058.792667,635800,1.065000057220459
1638410410.5109231,637200,1.0019999742507935
1638410638.8286357,638100,1.1160000562667847
1638411044.4950035,639700,1.0470000505447388
1638411170.8866296,640200,1.0959999561309814
1638411399.353979,641100,1.093999981880188
1638411833.439012,642800,1.1230000257492065
1638411909.592078,643100,1.0640000104904175
1638412214.9230769,644300,1.1239999532699585
1638412445.2476988,645200,1.0959999561309814
1638412521.932006,645500,1.1380000114440918
1638461574.1114902,649700,1.0570000410079956
1638461755.068147,650400,0.9819999933242798
1638462350.785878,652700,1.0369999408721924
1638462530.9929261,653400,1.055999994277954
1638462765.2759402,654300,1.0140000581741333
1638463746.3753421,658100,1.059999942779541
1638463823.4732864,658400,1.0019999742507935
1638464105.5290644,659500,1.0360000133514404
1638464156.2665384,659700,1.0579999685287476
1638464310.2134275,660300,1.0160000324249268
1638464619.8537502,661500,1.055999994277954
1638464672.2329016,661700,1.0880000591278076
1638464800.391813,662200,1.0049999952316284
1638464851.709866,662400,1.1430000066757202
1638465313.2486997,664200,1.0219999551773071
1638465927.5883927,666600,0.9919999837875366
1638466029.088044,667000,1.0829999446868896
1638466236.237904,667800,1.0549999475479126
1638466338.3341782,668200,1.003000020980835
1638466573.2669253,669100,1.1089999675750732
1638466599.4055185,669200,1.1449999809265137
1638467014.207811,670800,1.0570000410079956
1638467040.0503871,670900,1.093999981880188
1638467066.3389633,671000,1.0149999856948853
1638467092.1643455,671100,1.0199999809265137
1638467299.6824603,671900,1.1380000114440918
1638467452.8541052,672500,1.1039999723434448
1638467736.492106,673600,1.069000005722046
1638467992.2729049,674600,1.0470000505447388
1638468121.1116164,675100,1.0440000295639038
1638468224.0546992,675500,1.0850000381469727
1638468481.8254387,676500,1.11899995803833
1638468610.9357939,677000,1.055999994277954
1638468661.1579828,677200,0.9900000095367432
1638468739.392495,677500,1.0889999866485596
1638468868.9657483,678000,1.0140000581741333
1638469150.2430072,679100,1.0959999561309814
1638469227.235347,679400,1.0230000019073486
1638470253.015999,683400,1.0670000314712524
1638470435.0821311,684100,1.0440000295639038
1638470720.5791767,685200,1.0490000247955322
1638470746.0618699,685300,1.003999948501587
1638470822.2464826,685600,1.1059999465942383
1638470900.4576018,685900,1.0290000438690186
1638471575.537185,688500,1.1019999980926514
1638471935.9138148,689900,0.9890000224113464
1638472168.593027,690800,0.9760000109672546
1638472796.0521216,692300,1.0260000228881836
1638472977.568887,693000,1.0180000066757202
1638473002.8980365,693100,0.9620000123977661
1638473105.872634,693500,1.0219999551773071
1638473312.214503,694300,0.9309999942779541
1638473465.9485385,694900,0.9599999785423279
1638473749.6162663,696000,1.0
1638473801.1046326,696200,1.0080000162124634
1638473904.3817658,696600,0.9269999861717224
1638473955.493648,696800,0.9829999804496765
1638474007.2594144,697000,1.0950000286102295
1638474084.9942894,697300,0.949999988079071
1638474163.5119944,697600,1.003000020980835
1638474317.8579707,698200,1.0640000104904175
1638474860.6266255,700300,1.0540000200271606
1638475042.4836316,701000,1.0240000486373901
1638475223.936174,701700,1.0119999647140503
1638475276.3772216,701900,1.0520000457763672
1638475404.2232652,702400,0.9909999966621399
1638476198.9031594,705500,1.0789999961853027
1638476224.4558575,705600,1.065999984741211
1638476353.5749257,706100,1.0499999523162842
1638476379.108583,706200,1.003999948501587
1638476708.9797456,707500,0.9179999828338623
1638476761.4177299,707700,1.034999966621399
1638476786.3268478,707800,1.0679999589920044
1638477398.8430712,710200,1.0789999961853027
1638478315.9161465,713800,1.0240000486373901
1638478471.1321638,714400,1.0329999923706055
1638478496.2434618,714500,1.1139999628067017
1638478547.8766856,714700,1.0460000038146973
1638478674.7321627,715200,0.9850000143051147
1638479213.2337987,717300,0.972000002861023
1638479238.4304137,717400,1.0449999570846558
1638479289.478533,717600,1.062999963760376
1638479340.876244,717800,1.0210000276565552
1638479416.080459,718100,1.0800000429153442
1638479776.161036,719500,1.00600004196167
1638479954.00507,720200,1.1430000066757202
1638480184.5070014,721100,1.0479999780654907
1638480210.1139867,721200,1.0499999523162842
1638480570.3631952,722600,0.9359999895095825
1638480875.4164956,723800,1.003999948501587
1638481131.2641459,724800,1.0019999742507935
1638481207.4837413,725100,0.9549999833106995
1638481309.2759464,725500,1.031000018119812
1638481412.1179402,725900,1.0440000295639038
1638481617.0178778,726700,1.090000033378601
1638481745.3228223,727200,1.1109999418258667
1638481770.9677362,727300,1.0449999570846558
1638481926.4804559,727900,0.9610000252723694
1638482434.6705384,729900,1.0729999542236328
1638483257.7806442,733100,1.0399999618530273
1638483309.4414985,733300,1.0149999856948853
1638483435.2313173,733800,1.0870000123977661
1638483485.8763578,734000,0.9580000042915344
1638483562.9942179,734300,1.0870000123977661
1638483638.5972817,734600,1.1790000200271606
1638484538.292897,737200,0.906000018119812
1638484639.7947083,737600,0.921999990940094
1638484896.1933272,738600,0.9580000042915344
1638485254.6606376,740000,0.8999999761581421
1638485330.3162885,740300,0.9890000224113464
1638485512.0237672,741000,1.0210000276565552
1638485818.3258014,742200,0.9259999990463257
1638486361.349231,744300,1.1100000143051147
1638486439.3847954,744600,0.9679999947547913
1638486464.5020065,744700,0.9350000023841858
1638486516.3132405,744900,1.0010000467300415
1638486877.8609543,746300,0.9959999918937683
1638487085.3217425,747100,0.9039999842643738
1638487265.9412665,747800,0.8849999904632568
1638487368.5394502,748200,1.0399999618530273
1638487679.072551,749400,1.031999945640564
1638487703.4431455,749500,0.9819999933242798
1638487880.5389662,750200,1.0759999752044678
1638487982.3964117,750600,0.9909999966621399
1638488162.7857518,751300,1.0360000133514404
1638488288.2958913,751800,0.8939999938011169
1638488825.214781,753900,0.9269999861717224
1638489335.2945874,755900,1.0989999771118164
1638489514.336565,756600,1.034999966621399
1638489871.049442,758000,0.9679999947547913
1638489896.8566983,758100,1.0759999752044678
1638489947.8922756,758300,0.9739999771118164
1638490255.6108027,759500,1.0490000247955322
1638490408.8237514,760100,1.0089999437332153
1638490433.6076977,760200,1.0379999876022339
1638490612.436129,760900,1.0460000038146973
1638490637.3007758,761000,1.0230000019073486
1638490816.6547272,761700,0.9800000190734863
1638490842.1077743,761800,1.0440000295639038
1638490944.171146,762200,0.996999979019165
1638491224.1668613,763300,0.996999979019165
1638491250.0858917,763400,1.003000020980835
1638491555.7623398,764600,1.0529999732971191
1638491581.105859,764700,0.9990000128746033
1638492222.5783846,767200,1.0640000104904175
1638492787.8807027,769400,1.1200000047683716
1638492942.679467,770000,1.0099999904632568
1638493019.454968,770300,0.9700000286102295
1638493045.7122445,770400,1.0920000076293945
1638493146.4437613,770800,0.9399999976158142
1638493272.2668328,771300,0.968999981880188
1638493400.8168936,771800,0.9829999804496765
1638494447.542228,775900,0.968999981880188
1638494626.4505007,776600,1.0570000410079956
1638494703.2877893,776900,1.003000020980835
1638494982.4400907,778000,1.0169999599456787
1638495297.3807335,778300,0.9309999942779541
1638495451.2828014,778900,0.9010000228881836
1638495579.347318,779400,1.0379999876022339
1638495682.2422047,779800,0.925000011920929
1638495784.3701293,780200,0.9760000109672546
1638495810.0550923,780300,0.9789999723434448
1638495964.1352754,780900,1.0240000486373901
1638496015.8726807,781100,0.9210000038146973
1638496091.446257,781400,0.9160000085830688
1638496453.839937,782800,0.9599999785423279
1638496529.917493,783100,0.9190000295639038
1638496580.349918,783300,0.9150000214576721
1638497091.2886047,785300,0.9459999799728394
1638497219.198174,785800,0.9179999828338623
1638497602.8895812,787300,0.8759999871253967
1638497628.442153,787400,0.9359999895095825
1638497730.6303823,787800,0.921999990940094
1638498500.345207,790800,0.9649999737739563
1638498833.220343,792100,1.0789999961853027
1638499265.3898127,793800,0.902999997138977
1638499495.290088,794700,1.0149999856948853
1638499623.0188537,795200,0.8759999871253967
1638499725.2924526,795600,1.0399999618530273
1638499957.0833237,796500,0.9959999918937683
1638500110.2178504,797100,0.9279999732971191
1638500135.5771873,797200,0.9480000138282776
1638500647.1108913,799200,1.065999984741211
1638501312.8621008,801800,1.0089999437332153
1638501440.8409758,802300,0.996999979019165
1638501745.360484,803500,0.9350000023841858
1638501797.1819375,803700,0.972000002861023
1638501822.8003242,803800,0.9459999799728394
1638501974.4763393,804400,0.9520000219345093
1638502772.8139884,807500,0.9300000071525574
1638502799.057951,807600,1.003999948501587
1638502902.4053912,808000,0.9319999814033508
1638503649.8061256,810900,1.055999994277954
1638503701.5437005,811100,1.0240000486373901
1638503855.7407334,811700,1.0440000295639038
1638503932.540283,812000,0.875
1638504190.4524453,813000,1.0199999809265137
1638504319.2841613,813500,0.972000002861023
1638504476.258719,814100,1.0379999876022339
1638504992.1050148,816100,0.9769999980926514
1638505195.5820968,816900,0.9229999780654907
1638505248.6701565,817100,1.059999942779541
1638505375.7817109,817600,1.0010000467300415
1638505529.606053,818200,0.9919999837875366
1638505864.4535034,819500,0.9570000171661377
1638506121.7809012,820500,0.9359999895095825
1638506645.6455417,821600,0.8069999814033508
1638506747.3531165,822000,0.9279999732971191
1638506800.2820451,822200,0.9490000009536743
1638506980.4488113,822900,0.9440000057220459
1638507188.9663496,823700,0.9480000138282776
1638507266.8506317,824000,0.8830000162124634
1638507317.973685,824200,0.8939999938011169
1638507523.7562952,825000,0.8669999837875366
1638508475.736784,828700,1.0190000534057617
1638508656.489191,829400,0.949999988079071
1638508939.1079938,830500,0.9649999737739563
1638509067.2140548,831000,0.8949999809265137
1638509092.6874032,831100,0.8730000257492065
1638509273.6426105,831800,0.9020000100135803
1638509560.1603863,832900,0.875
1638509689.4059215,833400,0.8799999952316284
1638509793.5247476,833800,0.9369999766349792
1638510284.8044236,835700,1.0429999828338623
1638510954.1578448,838300,0.8730000257492065
1638511059.1303544,838700,0.8949999809265137
1638511294.0902941,839600,0.9190000295639038
1638511450.4831684,840200,0.9049999713897705
1638511476.5848289,840300,0.9269999861717224
1638511579.8113215,840700,0.8920000195503235
1638511995.026527,842300,0.8830000162124634
1638512415.8141637,843900,0.9020000100135803
1638512521.4863057,844300,0.9120000004768372
1638513117.0315714,846600,0.9559999704360962
1638513349.7821038,847500,0.890999972820282
1638513531.574438,848200,0.9020000100135803
1638513659.0101566,848700,0.9760000109672546
1638514880.1701727,853400,0.8560000061988831
1638514983.284262,853800,0.9539999961853027
1638515293.7092,855000,0.9160000085830688
1638515371.0241215,855300,0.9200000166893005
1638515785.5617168,856900,0.9430000185966492
1638515992.5800018,857700,0.9929999709129333
1638516018.554052,857800,0.8420000076293945
1638516096.818348,858100,0.9459999799728394
1638516306.0494769,858900,0.9480000138282776
1638516692.1974328,860400,0.984000027179718
1638516769.839146,860700,0.9580000042915344
1638516848.8696573,861000,1.0119999647140503
1638517030.1423926,861700,0.9639999866485596
1638517108.2909594,862000,0.8740000128746033
1638517237.299672,862500,0.9449999928474426
1638517290.1062517,862700,0.9729999899864197
1638517341.6722,862900,0.9610000252723694
1638517575.9297817,863800,0.9629999995231628
1638517602.2300446,863900,0.9470000267028809
1638517705.5696306,864300,0.9980000257492065
1638518156.5062542,865100,0.8080000281333923
1638518521.3355854,866500,0.984000027179718
1638518625.1359203,866900,0.8420000076293945
1638518650.871309,867000,0.8980000019073486
1638518833.2265542,867700,0.9359999895095825

